Laser Pulse-Electron Beam Synergy: An Approach to Higher Electron Energy Gain in Laser Wakefield Accelerators

A new scheme for injection and acceleration of electrons in wakefield accelerators is suggested based on the co-action of a laser pulse and an electron beam. This synergy leads to stronger wakefield generation and higher energy gain in the bubble regime. The strong deformation of the whole bubble leads to electron self-injection at lower laser powers and lower plasma densities. To predict the practical ranges of electron beam and laser pulse parameters an interpretive model is proposed. The effects of altering the initial electron beam position on self-trapping of plasma electrons are studied. It is observed, a high quality (25 fs), high charge (340 pC ), 1 GeV electron bunch is produced by injection of a 280 pC electron beam in the decelerating phase of the 48 TW laser driven wakefield.

==> Dropped_Text.txt <==
fig.1a
